Structure preservation in high-order hybrid discretisations of potential-driven advection-diffusion: linear and nonlinear approaches

We are interested in the high-order approximation of anisotropic, potential-driven advection-diffusion models on general polytopal partitions. We study two hybrid schemes, both built upon the Hybrid High-Order technology. The first one hinges on exponential fitting and is linear, whereas the second is nonlinear. The existence of solutions is established for both schemes. Both schemes are also shown to possess a discrete entropy structure, ensuring that the long-time behaviour of discrete solutions mimics the PDE one. For the nonlinear scheme, the positivity of discrete solutions is a built-in feature. On the contrary, we display numerical evidence indicating that the linear scheme violates positivity, whatever the order. Finally, we verify numerically that the nonlinear scheme has optimal order of convergence, expected long-time behaviour, and that raising the polynomial degree results, also in the nonlinear case, in an efficiency gain.

==> data/time_CV_adpt/eps=0/errors_hho_2.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(2;3) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0036628,0.0139974,4.89616
0.0153588,0.000240613,0.00185288,171.936
0.0076794,1.51569e-05,0.000327558,10016.3


==> data/time_CV_adpt/errors_hho_0.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(0;1) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0500804,0.308532,0.162463
0.0153588,0.0193896,0.15104,1.03212
0.0076794,0.00679201,0.0737701,14.5577
0.0038397,0.00235309,0.0359503,186.353
0.00191985,0.00081463,0.017628,2968.41


==> data/time_CV_adpt/errors_hho_1.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(1;2) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0093985,0.0414328,0.475515
0.0153588,0.00139655,0.00911672,13.2226
0.0076794,0.000218357,0.0021946,343.502
0.0038397,3.57823e-05,0.00054178,12125.4


==> data/time_CV_adpt/errors_hho_2.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(2;3) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0036625,0.0139966,5.06502
0.0153588,0.000240594,0.00185285,177.16
0.0076794,1.51557e-05,0.000327558,10290.5


==> data/time_CV_adpt/errors_hho_3.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(3;4) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.00186753,0.00669502,22.3448
0.0153588,5.98588e-05,0.000722423,2002.84
0.0076794,1.90628e-06,0.000129281,239287


==> data/time_CV_adpt/errors_hho_4.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(4;5) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.000939211,0.00337721,116.03


==> data/time_CV_adpt/errors_nlhfv.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear HFV (unknown denity)
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0157813,0.169065,0.012812
0.0153588,0.00433311,0.0856086,0.107124
0.0076794,0.00111352,0.043156,1.37114
0.0038397,0.000280402,0.0216351,23.9755
0.00191985,7.02257e-05,0.0108244,466.77
0.000959926,1.75636e-05,0.00541271,7369.37


==> data/time_CV_quad/errors_hho_0.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(0;1) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh_quad

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0941676,0.123909,0.59013,0.031773
0.0499361,0.0573218,0.311932,0.366518
0.0251804,0.0238465,0.151664,5.31457
0.0131768,0.00903617,0.0715246,74.4554
0.00505218,0.00335402,0.0309301,1220.76
0.00268321,0.00120154,0.0144722,21837.6


==> data/time_CV_quad/errors_hho_1.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(1;2) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh_quad

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0941676,0.0264816,0.0800292,0.196033
0.0499361,0.00485895,0.0235588,5.31885
0.0251804,0.000899659,0.00635833,134.705
0.0131768,0.000153885,0.00167329,4327.68


==> data/time_CV_quad/errors_hho_2.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(2;3) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh_quad

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0941676,0.00386201,0.0212134,1.95066
0.0499361,0.000289955,0.00496942,68.5486
0.0251804,2.18354e-05,0.000958526,3988.73


==> data/time_CV_quad/errors_hho_3.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(3;4) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh_quad

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0941676,0.0014937,0.00905707,26.5744
0.0499361,6.30353e-05,0.00205165,734.046
0.0251804,2.66291e-06,0.000386886,90090.1


==> data/time_CV_quad/errors_nlhfv.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear HFV (unknown denity)
Mesh family ,mesh_quad

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0941676,0.0260182,0.358687,0.005007
0.0499361,0.00813993,0.18959,0.055333
0.0251804,0.00217435,0.0970108,0.616753
0.0131768,0.000540047,0.0483893,10.6437
0.00505218,0.000133032,0.0249821,241.841
0.00268321,3.33117e-05,0.0124948,4418.09

